Challenging the Boundaries of Reasoning: An Olympiad-Level Math Benchmark for Large Language Models

The rapid advancement of large reasoning models has saturated existing math benchmarks, underscoring the urgent need for more challenging evaluation frameworks. To address this, we introduce OlymMATH, a rigorously curated, Olympiad-level math benchmark comprising 350 problems, each with parallel English and Chinese versions. OlymMATH is the first benchmark to unify dual evaluation paradigms within a single suite: (1) natural language evaluation through OlymMATH-EASY and OlymMATH-HARD, comprising 200 computational problems with numerical answers for objective rule-based assessment, and (2) formal verification through OlymMATH-LEAN, offering 150 problems formalized in Lean 4 for rigorous process-level evaluation. All problems are manually sourced from printed publications to minimize data contamination, verified by experts, and span four core domains. Extensive experiments reveal the benchmark's significant challenge, and our analysis also uncovers consistent performance gaps between languages and identifies cases where models employ heuristic "guessing" rather than rigorous reasoning. To further support community research, we release 582k+ reasoning trajectories, a visualization tool, and expert solutions at https://github.com/RUCAIBox/OlymMATH.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

